Variable radio emission of neutron star X-ray binary Ser X-1 during its persistent soft state

Ser X-1 is a low mass neutron star X-ray binary and has been persistently accreting since its discovery in the 1960s. It has always been observed to be in a soft spectral state and has never showed substantial long-term X-ray variability. Ser X-1 has one previous radio observation in the literature in which radio emission was detected during this soft state, which is contrary to the behavior of black hole X-ray binaries. We have recently obtained 10 randomly sampled radio epochs of Ser X-1 in order to further investigate its anomalous soft state radio emission. Out of 10 epochs, we find 8 non-detections and 2 detections at 10 GHz flux densities of 19.9 +/- 4.2 uJy and 32.2 +/- 3.6 uJy. We do not detect polarization in either epoch, ruling out very high polarization levels (< 63% and 34%). We compare these Ser X-1 results to other X-ray binaries and consider explanations for its long term variable radio behavior.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> referee.txt <==

In this manuscript, the authors report on a radio observing campaign targeting to the persistent neutron star low mass XRB Ser X-1, where they found strongly variable radio emission despite the system presumably being permanently in a soft state. The discovery is intriguing, because on the one hand it confirms and gives new evidence for the existence of jets in soft state neutron star LMXBs - an anomaly in the accepted accretion-ejection paradigm for black holes and neutron stars - while on the other shows that this radio emission can be transient/variable. I believe the paper is already in very good shape, I personally enjoyed the concise presentation of the results, the meticulous radio analysis and the discussion of the results. At the same time, I believe that the authors could / should perform some additional tests to strengthen their results, making their work even more convincing. Furthermore, a minor revision of the text is in my opinion required to fix some small inaccuracies I found throughout the text. In the following I list my comments.

Main comment:
In a nutshell, what the authors found is that Ser X-1 shows (i) a strongly variable radio emission - likely due to the jet - and it does that (ii) without any major state transition. I believe the first part of this statement is well demonstrated in the paper, while the second part is somewhat weaker. The authors do show that the MAXI light curve of the system is remarkably stable and that apparently no changes could be appreciated corresponding to the radio-on and radio-off epochs. However, the band (2-20 keV) used for this light curve might be too wide to distinguish some more subtle trends in the X-ray activity of the source. Typically to show the spectral stability of a source without having pointed observations at hand, the hardness ratio can be considered a much better and more reliable indicator than the measured flux.
A few extra actions that the authors could consider to constrain better the spectral state of the source might then be:
- Estimating the hardness ratio between the MAXI light curves taken in hard and soft band (retrievable from the MAXI archive);
- Showing the BAT daily lightcurve, which being a hard monitor cover a different portion of the X-ray spectrum of the source;
- Calculating the hardness ratio between daily MAXI and BAT data, something similar to what has been done for 4U 1820-30 in Russell et al., 2021 and Marino et al., 2023;
- Adding a few more citations on recent X-ray spectral analyses that consistently found Ser X-1 in a canonical soft state, such as, e.g., Matranga et al., 2017, Ludlam et al., 2018, Mondal et al., 2020;
I'm not necessarily asking the authors to follow all of them, but a few of these suggestions could make the reader much more convinced that this radio variability cannot be justified with spectral state transitions, as always observed in black holes and (most) neutron star XRBs.

-------

The HID and CCD from MAXI data have been added as Fig. 2 (Swift BAT is not sensitive enough on daily timescales for Ser X-1’s very low flux at higher energies, but does show a Gamma of 5.9 power law fit when integrating over the whole 105-month catalog, most likely due to mismodelling of an exponential cutoff, and suggesting that it rarely if ever has any hard power law component). We have also added recent Ser X-1 soft state paper citations to introduction.
-------

*
Minor comments:
I noticed a few incaccuracies in the text that should be corrected in the revised version of the manuscript. They are:
*
- Page 1, line 27-29: The authors at the beginning are talking about X-ray binaries in general, including then at least implicitly also High Mass XRBs. In some of these systems accretion does not occur through the formation of a disc, so the sentence should be slightly corrected.
--------
We have now specified both low mass XRBs and that this applies only to low magnetic field NSs, as there are a few slow pulsars like Her X-1 and 4U 1822-371 that have slow pulsars.
--------
- Page 1, line 33-36: The similarity between BH and NS is definitely true if we consider NS *low-mass* XRBs only, while it ceases to be true for NS HMXBs, where the magnetic field of the accretor plays a major role in regulating the accretion behaviour and as far as I know we don't see the same spectral states.
--------
This is specific again here.
--------
- Page 1, line 53-54: The truncation of the disc in the hard state is actually a big open question regarding LMXBs, just as an example see the introduction of Zdziarski & De Marco 2020 or the whole saga of observational papers on the accretion geometry of the black hole transient MAXI J1820. I would suggest to replace "truncated" to "likely truncated" or something like this to be a little more cautious.
--------
We have rephrased this to “canonically truncated” and added references for both cases.
--------
 Page 1, line 65-67: And what about Z-sources? They are also persistent NS LMXBs, accreting at high rates, their spectra can be considered soft, and yet they display jets and variable radio emission according to the "branch" they are in (Migliari et al., 2006 and references therein). I believe they should be mentioned here for completeness and also in the Discussion, as there might be some kind of connection with both Ser X-1 and 4U 1820.
--------
We have added a short discussion of a general “very high accretion” regime at or above L_Edd, noting that they may exhibit a different sort of soft state due high radiation pressure that may produce a larger scale height for the accretion disks than for the lower luminosity soft states in atoll sources.
--------
Page 5, lines 277-280. The number used to estimate the velocity and the mass-loss rate of the wind seems a little arbitrary to me. Are the authors using typical values, lower/upper limits..?
--------
We have specified that we are taking typical values and added additional references.
--------
- Page 6, lines 393-394: My interpretation of this line is that unlike Ser X-1, 4U 1820-30 radio emission is stable. It's true that 4U 1820-30 is always radio on, but its emission also varies *a lot* over time in both flux density and possibly spectral shape, see e.g. Fig. 5, Marino et al., 2023 and Russell et al., 2021. The radio evolution in 4U 1820-30 is in my opinion less surprising than the case of Ser X-1, as it seems to follow the fluctuations in the X-ray light curve. I would suggest the authors to expand a little this paragraph on the 4U 1820-30 / Ser X-1 paragraph, being these sources similar in many aspects but also crucially different in others.
--------
We have expanded this paragraph to provide additional details on the similarities/differences between the two.
--------
Figure 3: In its current version, the single images are hard to distinguish due to the lack of labels. Can the authors label the Figure somehow (with letters or dates or both)?
--------
We have labeled figures themselves and further specified which figure is which in the caption.
--------
Appendix: There are no mentions of the Appendix in the main text. If the authors want to include it in the final paper, I would suggest to refer to this additional section somewhere in the manuscript.
--------
We have added a reference to Appendix tables in Data section.
----------------------
Data Editor's Review:
One of our expert data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.
--------
Please include the citations for CASA (2022PASP..134k4501C) and APLpy (2012ascl.soft08017R) so that they appear in the reference list.
--------
Cited
--------
